ShapeCodeBench: A Renewable Benchmark for Perception-to-Program Reconstruction of Synthetic Shape Scenes

We introduce ShapeCodeBench, a synthetic benchmark for perception-to-program reconstruction: given a rendered raster image, a model must emit an executable drawing program that a deterministic evaluator re-renders and compares with the target. The v1 DSL has four primitives on a 512 x 512 black-on-white canvas, but every instance is generated from a seeded RNG, so fresh held-out sets can be created to reduce exact-instance contamination. We release a frozen eval_v1 split with 150 samples across easy, medium, and hard tiers, scored by exact match, pixel accuracy, foreground IoU, parse success, and execution success. We evaluate an empty-program floor, a classical computer-vision heuristic, Claude Opus 4.7 at high and max effort, and GPT-5.5 at medium and extra_high reasoning effort. The heuristic is competitive on easy scenes but collapses when overlaps fuse components; the strongest multimodal configuration preserves much of the foreground structure but still misses exact match because of small parameter errors. Best overall exact match remains low, so ShapeCodeBench is far from saturated. The benchmark code, frozen dataset, run artifacts, and paper sources are released to support independent replication and extension.

==> tables/error_taxonomy.csv <==
model,provider,error_type,count,n
Heuristic-CV,heuristic,none,150,150
Empty-Program,empty,empty_program,150,150
claude-opus-4-7[1m] (high),claude,none,147,150
claude-opus-4-7[1m] (high),claude,invalid_stroke,1,150
claude-opus-4-7[1m] (high),claude,unexpected_argument,2,150
gpt-5.5 (medium),codex,none,146,150
gpt-5.5 (medium),codex,out_of_range,4,150
claude-opus-4-7[1m] (max),claude,none,150,150
gpt-5.5 (extra_high),codex,none,149,150
gpt-5.5 (extra_high),codex,out_of_range,1,150


==> tables/main_results.csv <==
model,provider,model_id,difficulty,n,exact_match_rate,exact_match_rate_ci_low,exact_match_rate_ci_high,mean_pixel_accuracy,mean_pixel_accuracy_ci_low,mean_pixel_accuracy_ci_high,mean_foreground_iou,mean_foreground_iou_ci_low,mean_foreground_iou_ci_high,parse_success_rate,parse_success_rate_ci_low,parse_success_rate_ci_high
Heuristic-CV,heuristic,heuristic-cv-v1,all,150,0.08666666666666667,0.04666666666666667,0.13333333333333333,0.8811999257405599,0.8616773675282796,0.898316483815511,0.5830089154098168,0.5348007071636397,0.6281031669493276,1.0,1.0,1.0
Heuristic-CV,heuristic,heuristic-cv-v1,easy,50,0.26,0.14,0.38,0.9670692443847656,0.9527459182739257,0.9797775058746337,0.7448416745870954,0.6617871324002097,0.8225330531597981,1.0,1.0,1.0
Heuristic-CV,heuristic,heuristic-cv-v1,medium,50,0.0,0.0,0.0,0.8728031158447266,0.8444337596893311,0.9045128040313721,0.5148765039217733,0.44496597151226563,0.5846785703227875,1.0,1.0,1.0
Heuristic-CV,heuristic,heuristic-cv-v1,hard,50,0.0,0.0,0.0,0.8037274169921875,0.7706303539276124,0.83829815864563,0.4893085677205815,0.43392935051034065,0.5428934427499487,1.0,1.0,1.0
Empty-Program,empty,empty-program,all,150,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
Empty-Program,empty,empty-program,easy,50,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
Empty-Program,empty,empty-program,medium,50,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
Empty-Program,empty,empty-program,hard,50,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
claude-opus-4-7[1m] (high),claude,claude-opus-4-7[1m],all,150,0.0,0.0,0.0,0.9003074900309245,0.8729767551422118,0.919241481145223,0.4394133676294187,0.4034848921719056,0.474383108016563,0.98,0.96,1.0
claude-opus-4-7[1m] (high),claude,claude-opus-4-7[1m],easy,50,0.0,0.0,0.0,0.9474604034423828,0.9381255588531494,0.9556529083251953,0.4177145680317851,0.33938929857260247,0.4888160281399059,1.0,1.0,1.0
claude-opus-4-7[1m] (high),claude,claude-opus-4-7[1m],medium,50,0.0,0.0,0.0,0.88676513671875,0.8324990997314453,0.9278819236755371,0.4384060329678594,0.37123986144627846,0.5059716162200166,0.96,0.9,1.0
claude-opus-4-7[1m] (high),claude,claude-opus-4-7[1m],hard,50,0.0,0.0,0.0,0.8666969299316406,0.8197878704071044,0.8958104801177978,0.46211950188861173,0.41710074758569116,0.506059824371134,0.98,0.94,1.0
gpt-5.5 (medium),codex,gpt-5.5,all,150,0.02666666666666667,0.006666666666666667,0.05333333333333334,0.9632939147949219,0.9367899875640869,0.9838984966278076,0.8504532661464342,0.8134346677257609,0.8841933292480947,0.9733333333333334,0.9466666666666667,0.9933333333333333
gpt-5.5 (medium),codex,gpt-5.5,easy,50,0.08,0.02,0.16,0.9957087707519531,0.9947870388031006,0.9965998134613038,0.8711719051746583,0.8163383897469839,0.9252368731101155,1.0,1.0,1.0
gpt-5.5 (medium),codex,gpt-5.5,medium,50,0.0,0.0,0.0,0.9906330871582031,0.9891598110198974,0.9920164279937744,0.8721248721074422,0.8274075638402759,0.9103996018123629,1.0,1.0,1.0
gpt-5.5 (medium),codex,gpt-5.5,hard,50,0.0,0.0,0.0,0.9035398864746094,0.8252312297821045,0.9642720222473145,0.8080630211572022,0.7281337059926902,0.8726607171788752,0.92,0.84,0.98
claude-opus-4-7[1m] (max),claude,claude-opus-4-7[1m],all,150,0.0,0.0,0.0,0.9194239807128907,0.9115253327687581,0.9269024117787679,0.4606744691446251,0.42716221192436427,0.49464098244406246,1.0,1.0,1.0
claude-opus-4-7[1m] (max),claude,claude-opus-4-7[1m],easy,50,0.0,0.0,0.0,0.9485519409179688,0.939394868850708,0.9572247085571289,0.4364098409495865,0.36626407908689107,0.5072939950688786,1.0,1.0,1.0
claude-opus-4-7[1m] (max),claude,claude-opus-4-7[1m],medium,50,0.0,0.0,0.0,0.9210279083251953,0.909289758682251,0.9303730010986327,0.46636746988626854,0.4073099744647591,0.5272521690105483,1.0,1.0,1.0
claude-opus-4-7[1m] (max),claude,claude-opus-4-7[1m],hard,50,0.0,0.0,0.0,0.8886920928955078,0.8737255592346191,0.9021545085906982,0.4792460965980204,0.4409971601060422,0.5214743666649618,1.0,1.0,1.0
gpt-5.5 (extra_high),codex,gpt-5.5,all,150,0.02,0.0,0.04,0.9832785034179687,0.9694682623545329,0.9907218437194825,0.8649984451590446,0.8355440795919659,0.8926657934205225,0.9933333333333333,0.98,1.0
gpt-5.5 (extra_high),codex,gpt-5.5,easy,50,0.06,0.0,0.12049999999999954,0.9954430389404297,0.994357048034668,0.9964212055206298,0.8630530603951061,0.8033686192616076,0.9192139046352795,1.0,1.0,1.0
gpt-5.5 (extra_high),codex,gpt-5.5,medium,50,0.0,0.0,0.0,0.9903965759277343,0.9890120830535889,0.9919010276794433,0.8664075551382646,0.8200954496677924,0.908318956937933,1.0,1.0,1.0
gpt-5.5 (extra_high),codex,gpt-5.5,hard,50,0.0,0.0,0.0,0.9639958953857422,0.9240905055999756,0.9855089378356933,0.8655347199437626,0.8194514914882968,0.9040619407601481,0.98,0.94,1.0

